The SO(3) and SE(3) Lie Algebras of Rigid Body Rotations and Motions and their Application to Discrete Integration, Gradient Descent Optimization, and State Estimation

Classical mathematical techniques such as discrete integration, gradient descent optimization, and state estimation (exemplified by the Runge-Kutta method, Gauss-Newton minimization, and extended Kalman filter or EKF, respectively), rely on linear algebra and hence are only applicable to state vectors belonging to Euclidean spaces when implemented as described in the literature. This document discusses how to modify these methods so they can be applied to non-Euclidean state vectors, such as those containing rotations and full motions of rigid bodies. To do so, this document provides an in-depth review of the concept of manifolds or Lie groups, together with their tangent spaces or Lie algebras, their exponential and logarithmic maps, the analysis of perturbations, the treatment of uncertainty and covariance, and in particular the definitions of the Jacobians required to employ the previously mentioned calculus methods. These concepts are particularized to the specific cases of the SO(3) and SE(3) Lie groups, known as the special orthogonal and special Euclidean groups of R3, which represent the rigid body rotations and motions, describing their various possible parameterizations as well as their advantages and disadvantages.

==> figs/a4_estim/weight_rho.txt <==
  -5.0  +5.000 +12.500  +5.820  +3.658
  -4.9  +4.900 +12.005  +5.686  +3.658
  -4.8  +4.800 +11.520  +5.551  +3.658
  -4.7  +4.700 +11.045  +5.417  +3.658
  -4.6  +4.600 +10.580  +5.282  +3.658
  -4.5  +4.500 +10.125  +5.148  +3.657
  -4.4  +4.400  +9.680  +5.013  +3.652
  -4.3  +4.300  +9.245  +4.879  +3.644
  -4.2  +4.200  +8.820  +4.744  +3.631
  -4.1  +4.100  +8.405  +4.610  +3.611
  -4.0  +4.000  +8.000  +4.475  +3.585
  -3.9  +3.900  +7.605  +4.341  +3.552
  -3.8  +3.800  +7.220  +4.206  +3.512
  -3.7  +3.700  +6.845  +4.072  +3.463
  -3.6  +3.600  +6.480  +3.937  +3.407
  -3.5  +3.500  +6.125  +3.803  +3.343
  -3.4  +3.400  +5.780  +3.668  +3.270
  -3.3  +3.300  +5.445  +3.534  +3.190
  -3.2  +3.200  +5.120  +3.399  +3.103
  -3.1  +3.100  +4.805  +3.265  +3.008
  -3.0  +3.000  +4.500  +3.130  +2.907
  -2.9  +2.900  +4.205  +2.996  +2.800
  -2.8  +2.800  +3.920  +2.861  +2.687
  -2.7  +2.700  +3.645  +2.727  +2.568
  -2.6  +2.600  +3.380  +2.592  +2.446
  -2.5  +2.500  +3.125  +2.458  +2.320
  -2.4  +2.400  +2.880  +2.323  +2.190
  -2.3  +2.300  +2.645  +2.189  +2.059
  -2.2  +2.200  +2.420  +2.054  +1.926
  -2.1  +2.100  +2.205  +1.920  +1.792
  -2.0  +2.000  +2.000  +1.785  +1.658
  -1.9  +1.900  +1.805  +1.651  +1.524
  -1.8  +1.800  +1.620  +1.516  +1.393
  -1.7  +1.700  +1.445  +1.382  +1.263
  -1.6  +1.600  +1.280  +1.247  +1.137
  -1.5  +1.500  +1.125  +1.113  +1.014
  -1.4  +1.400  +0.980  +0.978  +0.895
  -1.3  +1.300  +0.845  +0.845  +0.782
  -1.2  +1.200  +0.720  +0.720  +0.674
  -1.1  +1.100  +0.605  +0.605  +0.572
  -1.0  +1.000  +0.500  +0.500  +0.478
  -0.9  +0.900  +0.405  +0.405  +0.390
  -0.8  +0.800  +0.320  +0.320  +0.311
  -0.7  +0.700  +0.245  +0.245  +0.240
  -0.6  +0.600  +0.180  +0.180  +0.177
  -0.5  +0.500  +0.125  +0.125  +0.124
  -0.4  +0.400  +0.080  +0.080  +0.079
  -0.3  +0.300  +0.045  +0.045  +0.045
  -0.2  +0.200  +0.020  +0.020  +0.020
  -0.1  +0.100  +0.005  +0.005  +0.005
  +0.0  +0.000  +0.000  +0.000  +0.000
  +0.1  +0.100  +0.005  +0.005  +0.005
  +0.2  +0.200  +0.020  +0.020  +0.020
  +0.3  +0.300  +0.045  +0.045  +0.045
  +0.4  +0.400  +0.080  +0.080  +0.079
  +0.5  +0.500  +0.125  +0.125  +0.124
  +0.6  +0.600  +0.180  +0.180  +0.177
  +0.7  +0.700  +0.245  +0.245  +0.240
  +0.8  +0.800  +0.320  +0.320  +0.311
  +0.9  +0.900  +0.405  +0.405  +0.390
  +1.0  +1.000  +0.500  +0.500  +0.478
  +1.1  +1.100  +0.605  +0.605  +0.572
  +1.2  +1.200  +0.720  +0.720  +0.674
  +1.3  +1.300  +0.845  +0.845  +0.782
  +1.4  +1.400  +0.980  +0.978  +0.895
  +1.5  +1.500  +1.125  +1.113  +1.014
  +1.6  +1.600  +1.280  +1.247  +1.137
  +1.7  +1.700  +1.445  +1.382  +1.263
  +1.8  +1.800  +1.620  +1.516  +1.393
  +1.9  +1.900  +1.805  +1.651  +1.524
  +2.0  +2.000  +2.000  +1.785  +1.658
  +2.1  +2.100  +2.205  +1.920  +1.792
  +2.2  +2.200  +2.420  +2.054  +1.926
  +2.3  +2.300  +2.645  +2.189  +2.059
  +2.4  +2.400  +2.880  +2.323  +2.190
  +2.5  +2.500  +3.125  +2.458  +2.320
  +2.6  +2.600  +3.380  +2.592  +2.446
  +2.7  +2.700  +3.645  +2.727  +2.568
  +2.8  +2.800  +3.920  +2.861  +2.687
  +2.9  +2.900  +4.205  +2.996  +2.800
  +3.0  +3.000  +4.500  +3.130  +2.907
  +3.1  +3.100  +4.805  +3.265  +3.008
  +3.2  +3.200  +5.120  +3.399  +3.103
  +3.3  +3.300  +5.445  +3.534  +3.190
  +3.4  +3.400  +5.780  +3.668  +3.270
  +3.5  +3.500  +6.125  +3.803  +3.343
  +3.6  +3.600  +6.480  +3.937  +3.407
  +3.7  +3.700  +6.845  +4.072  +3.463
  +3.8  +3.800  +7.220  +4.206  +3.512
  +3.9  +3.900  +7.605  +4.341  +3.552
  +4.0  +4.000  +8.000  +4.475  +3.585
  +4.1  +4.100  +8.405  +4.610  +3.611
  +4.2  +4.200  +8.820  +4.744  +3.631
  +4.3  +4.300  +9.245  +4.879  +3.644
  +4.4  +4.400  +9.680  +5.013  +3.652
  +4.5  +4.500 +10.125  +5.148  +3.657
  +4.6  +4.600 +10.580  +5.282  +3.658
  +4.7  +4.700 +11.045  +5.417  +3.658
  +4.8  +4.800 +11.520  +5.551  +3.658
  +4.9  +4.900 +12.005  +5.686  +3.658
  +5.0  +5.000 +12.500  +5.820  +3.658


==> figs/a4_estim/weight_upsilon.txt <==
  -5.0  -1.000  -5.000  -1.345  +0.000
  -4.9  -1.000  -4.900  -1.345  +0.000
  -4.8  -1.000  -4.800  -1.345  +0.000
  -4.7  -1.000  -4.700  -1.345  +0.000
  -4.6  -1.000  -4.600  -1.345  -0.006
  -4.5  -1.000  -4.500  -1.345  -0.027
  -4.4  -1.000  -4.400  -1.345  -0.061
  -4.3  -1.000  -4.300  -1.345  -0.107
  -4.2  -1.000  -4.200  -1.345  -0.162
  -4.1  -1.000  -4.100  -1.345  -0.225
  -4.0  -1.000  -4.000  -1.345  -0.294
  -3.9  -1.000  -3.900  -1.345  -0.368
  -3.8  -1.000  -3.800  -1.345  -0.445
  -3.7  -1.000  -3.700  -1.345  -0.524
  -3.6  -1.000  -3.600  -1.345  -0.604
  -3.5  -1.000  -3.500  -1.345  -0.684
  -3.4  -1.000  -3.400  -1.345  -0.762
  -3.3  -1.000  -3.300  -1.345  -0.838
  -3.2  -1.000  -3.200  -1.345  -0.911
  -3.1  -1.000  -3.100  -1.345  -0.980
  -3.0  -1.000  -3.000  -1.345  -1.044
  -2.9  -1.000  -2.900  -1.345  -1.103
  -2.8  -1.000  -2.800  -1.345  -1.157
  -2.7  -1.000  -2.700  -1.345  -1.204
  -2.6  -1.000  -2.600  -1.345  -1.245
  -2.5  -1.000  -2.500  -1.345  -1.279
  -2.4  -1.000  -2.400  -1.345  -1.306
  -2.3  -1.000  -2.300  -1.345  -1.325
  -2.2  -1.000  -2.200  -1.345  -1.337
  -2.1  -1.000  -2.100  -1.345  -1.341
  -2.0  -1.000  -2.000  -1.345  -1.337
  -1.9  -1.000  -1.900  -1.345  -1.326
  -1.8  -1.000  -1.800  -1.345  -1.308
  -1.7  -1.000  -1.700  -1.345  -1.282
  -1.6  -1.000  -1.600  -1.345  -1.249
  -1.5  -1.000  -1.500  -1.345  -1.208
  -1.4  -1.000  -1.400  -1.345  -1.161
  -1.3  -1.000  -1.300  -1.300  -1.108
  -1.2  -1.000  -1.200  -1.200  -1.048
  -1.1  -1.000  -1.100  -1.100  -0.982
  -1.0  -1.000  -1.000  -1.000  -0.911
  -0.9  -1.000  -0.900  -0.900  -0.835
  -0.8  -1.000  -0.800  -0.800  -0.754
  -0.7  -1.000  -0.700  -0.700  -0.669
  -0.6  -1.000  -0.600  -0.600  -0.580
  -0.5  -1.000  -0.500  -0.500  -0.489
  -0.4  -1.000  -0.400  -0.400  -0.394
  -0.3  -1.000  -0.300  -0.300  -0.298
  -0.2  -1.000  -0.200  -0.200  -0.199
  -0.1  -1.000  -0.100  -0.100  -0.100
  +0.0  +1.000  +0.000  +0.000  +0.000
  +0.1  +1.000  +0.100  +0.100  +0.100
  +0.2  +1.000  +0.200  +0.200  +0.199
  +0.3  +1.000  +0.300  +0.300  +0.298
  +0.4  +1.000  +0.400  +0.400  +0.394
  +0.5  +1.000  +0.500  +0.500  +0.489
  +0.6  +1.000  +0.600  +0.600  +0.580
  +0.7  +1.000  +0.700  +0.700  +0.669
  +0.8  +1.000  +0.800  +0.800  +0.754
  +0.9  +1.000  +0.900  +0.900  +0.835
  +1.0  +1.000  +1.000  +1.000  +0.911
  +1.1  +1.000  +1.100  +1.100  +0.982
  +1.2  +1.000  +1.200  +1.200  +1.048
  +1.3  +1.000  +1.300  +1.300  +1.108
  +1.4  +1.000  +1.400  +1.345  +1.161
  +1.5  +1.000  +1.500  +1.345  +1.208
  +1.6  +1.000  +1.600  +1.345  +1.249
  +1.7  +1.000  +1.700  +1.345  +1.282
  +1.8  +1.000  +1.800  +1.345  +1.308
  +1.9  +1.000  +1.900  +1.345  +1.326
  +2.0  +1.000  +2.000  +1.345  +1.337
  +2.1  +1.000  +2.100  +1.345  +1.341
  +2.2  +1.000  +2.200  +1.345  +1.337
  +2.3  +1.000  +2.300  +1.345  +1.325
  +2.4  +1.000  +2.400  +1.345  +1.306
  +2.5  +1.000  +2.500  +1.345  +1.279
  +2.6  +1.000  +2.600  +1.345  +1.245
  +2.7  +1.000  +2.700  +1.345  +1.204
  +2.8  +1.000  +2.800  +1.345  +1.157
  +2.9  +1.000  +2.900  +1.345  +1.103
  +3.0  +1.000  +3.000  +1.345  +1.044
  +3.1  +1.000  +3.100  +1.345  +0.980
  +3.2  +1.000  +3.200  +1.345  +0.911
  +3.3  +1.000  +3.300  +1.345  +0.838
  +3.4  +1.000  +3.400  +1.345  +0.762
  +3.5  +1.000  +3.500  +1.345  +0.684
  +3.6  +1.000  +3.600  +1.345  +0.604
  +3.7  +1.000  +3.700  +1.345  +0.524
  +3.8  +1.000  +3.800  +1.345  +0.445
  +3.9  +1.000  +3.900  +1.345  +0.368
  +4.0  +1.000  +4.000  +1.345  +0.294
  +4.1  +1.000  +4.100  +1.345  +0.225
  +4.2  +1.000  +4.200  +1.345  +0.162
  +4.3  +1.000  +4.300  +1.345  +0.107
  +4.4  +1.000  +4.400  +1.345  +0.061
  +4.5  +1.000  +4.500  +1.345  +0.027
  +4.6  +1.000  +4.600  +1.345  +0.006
  +4.7  +1.000  +4.700  +1.345  +0.000
  +4.8  +1.000  +4.800  +1.345  +0.000
  +4.9  +1.000  +4.900  +1.345  +0.000
  +5.0  +1.000  +5.000  +1.345  +0.000


==> figs/a4_estim/weight_varrho.txt <==
 +25.0  +5.000 +12.500  +5.820  +3.658
 +24.0  +4.900 +12.005  +5.686  +3.658
 +23.0  +4.800 +11.520  +5.551  +3.658
 +22.1  +4.700 +11.045  +5.417  +3.658
 +21.2  +4.600 +10.580  +5.282  +3.658
 +20.2  +4.500 +10.125  +5.148  +3.657
 +19.4  +4.400  +9.680  +5.013  +3.652
 +18.5  +4.300  +9.245  +4.879  +3.644
 +17.6  +4.200  +8.820  +4.744  +3.631
 +16.8  +4.100  +8.405  +4.610  +3.611
 +16.0  +4.000  +8.000  +4.475  +3.585
 +15.2  +3.900  +7.605  +4.341  +3.552
 +14.4  +3.800  +7.220  +4.206  +3.512
 +13.7  +3.700  +6.845  +4.072  +3.463
 +13.0  +3.600  +6.480  +3.937  +3.407
 +12.2  +3.500  +6.125  +3.803  +3.343
 +11.6  +3.400  +5.780  +3.668  +3.270
 +10.9  +3.300  +5.445  +3.534  +3.190
 +10.2  +3.200  +5.120  +3.399  +3.103
  +9.6  +3.100  +4.805  +3.265  +3.008
  +9.0  +3.000  +4.500  +3.130  +2.907
  +8.4  +2.900  +4.205  +2.996  +2.800
  +7.8  +2.800  +3.920  +2.861  +2.687
  +7.3  +2.700  +3.645  +2.727  +2.568
  +6.8  +2.600  +3.380  +2.592  +2.446
  +6.2  +2.500  +3.125  +2.458  +2.320
  +5.8  +2.400  +2.880  +2.323  +2.190
  +5.3  +2.300  +2.645  +2.189  +2.059
  +4.8  +2.200  +2.420  +2.054  +1.926
  +4.4  +2.100  +2.205  +1.920  +1.792
  +4.0  +2.000  +2.000  +1.785  +1.658
  +3.6  +1.900  +1.805  +1.651  +1.524
  +3.2  +1.800  +1.620  +1.516  +1.393
  +2.9  +1.700  +1.445  +1.382  +1.263
  +2.6  +1.600  +1.280  +1.247  +1.137
  +2.2  +1.500  +1.125  +1.113  +1.014
  +2.0  +1.400  +0.980  +0.978  +0.895
  +1.7  +1.300  +0.845  +0.845  +0.782
  +1.4  +1.200  +0.720  +0.720  +0.674
  +1.2  +1.100  +0.605  +0.605  +0.572
  +1.0  +1.000  +0.500  +0.500  +0.478
  +0.8  +0.900  +0.405  +0.405  +0.390
  +0.6  +0.800  +0.320  +0.320  +0.311
  +0.5  +0.700  +0.245  +0.245  +0.240
  +0.4  +0.600  +0.180  +0.180  +0.177
  +0.2  +0.500  +0.125  +0.125  +0.124
  +0.2  +0.400  +0.080  +0.080  +0.079
  +0.1  +0.300  +0.045  +0.045  +0.045
  +0.0  +0.200  +0.020  +0.020  +0.020
  +0.0  +0.100  +0.005  +0.005  +0.005
  +0.0  +0.000  +0.000  +0.000  +0.000
  +0.0  +0.100  +0.005  +0.005  +0.005
  +0.0  +0.200  +0.020  +0.020  +0.020
  +0.1  +0.300  +0.045  +0.045  +0.045
  +0.2  +0.400  +0.080  +0.080  +0.079
  +0.2  +0.500  +0.125  +0.125  +0.124
  +0.4  +0.600  +0.180  +0.180  +0.177
  +0.5  +0.700  +0.245  +0.245  +0.240
  +0.6  +0.800  +0.320  +0.320  +0.311
  +0.8  +0.900  +0.405  +0.405  +0.390
  +1.0  +1.000  +0.500  +0.500  +0.478
  +1.2  +1.100  +0.605  +0.605  +0.572
  +1.4  +1.200  +0.720  +0.720  +0.674
  +1.7  +1.300  +0.845  +0.845  +0.782
  +2.0  +1.400  +0.980  +0.978  +0.895
  +2.2  +1.500  +1.125  +1.113  +1.014
  +2.6  +1.600  +1.280  +1.247  +1.137
  +2.9  +1.700  +1.445  +1.382  +1.263
  +3.2  +1.800  +1.620  +1.516  +1.393
  +3.6  +1.900  +1.805  +1.651  +1.524
  +4.0  +2.000  +2.000  +1.785  +1.658
  +4.4  +2.100  +2.205  +1.920  +1.792
  +4.8  +2.200  +2.420  +2.054  +1.926
  +5.3  +2.300  +2.645  +2.189  +2.059
  +5.8  +2.400  +2.880  +2.323  +2.190
  +6.2  +2.500  +3.125  +2.458  +2.320
  +6.8  +2.600  +3.380  +2.592  +2.446
  +7.3  +2.700  +3.645  +2.727  +2.568
  +7.8  +2.800  +3.920  +2.861  +2.687
  +8.4  +2.900  +4.205  +2.996  +2.800
  +9.0  +3.000  +4.500  +3.130  +2.907
  +9.6  +3.100  +4.805  +3.265  +3.008
 +10.2  +3.200  +5.120  +3.399  +3.103
 +10.9  +3.300  +5.445  +3.534  +3.190
 +11.6  +3.400  +5.780  +3.668  +3.270
 +12.2  +3.500  +6.125  +3.803  +3.343
 +13.0  +3.600  +6.480  +3.937  +3.407
 +13.7  +3.700  +6.845  +4.072  +3.463
 +14.4  +3.800  +7.220  +4.206  +3.512
 +15.2  +3.900  +7.605  +4.341  +3.552
 +16.0  +4.000  +8.000  +4.475  +3.585
 +16.8  +4.100  +8.405  +4.610  +3.611
 +17.6  +4.200  +8.820  +4.744  +3.631
 +18.5  +4.300  +9.245  +4.879  +3.644
 +19.4  +4.400  +9.680  +5.013  +3.652
 +20.2  +4.500 +10.125  +5.148  +3.657
 +21.2  +4.600 +10.580  +5.282  +3.658
 +22.1  +4.700 +11.045  +5.417  +3.658
 +23.0  +4.800 +11.520  +5.551  +3.658
 +24.0  +4.900 +12.005  +5.686  +3.658
 +25.0  +5.000 +12.500  +5.820  +3.658


==> figs/a4_estim/weight_varrho_prima.txt <==
 +25.0  +0.100  +0.500  +0.135  +0.000
 +24.0  +0.102  +0.500  +0.137  +0.000
 +23.0  +0.104  +0.500  +0.140  +0.000
 +22.1  +0.106  +0.500  +0.143  +0.000
 +21.2  +0.109  +0.500  +0.146  +0.001
 +20.2  +0.111  +0.500  +0.149  +0.003
 +19.4  +0.114  +0.500  +0.153  +0.007
 +18.5  +0.116  +0.500  +0.156  +0.012
 +17.6  +0.119  +0.500  +0.160  +0.019
 +16.8  +0.122  +0.500  +0.164  +0.027
 +16.0  +0.125  +0.500  +0.168  +0.037
 +15.2  +0.128  +0.500  +0.172  +0.047
 +14.4  +0.132  +0.500  +0.177  +0.059
 +13.7  +0.135  +0.500  +0.182  +0.071
 +13.0  +0.139  +0.500  +0.187  +0.084
 +12.2  +0.143  +0.500  +0.192  +0.098
 +11.6  +0.147  +0.500  +0.198  +0.112
 +10.9  +0.152  +0.500  +0.204  +0.127
 +10.2  +0.156  +0.500  +0.210  +0.142
  +9.6  +0.161  +0.500  +0.217  +0.158
  +9.0  +0.167  +0.500  +0.224  +0.174
  +8.4  +0.172  +0.500  +0.232  +0.190
  +7.8  +0.179  +0.500  +0.240  +0.207
  +7.3  +0.185  +0.500  +0.249  +0.223
  +6.8  +0.192  +0.500  +0.259  +0.239
  +6.2  +0.200  +0.500  +0.269  +0.256
  +5.8  +0.208  +0.500  +0.280  +0.272
  +5.3  +0.217  +0.500  +0.292  +0.288
  +4.8  +0.227  +0.500  +0.306  +0.304
  +4.4  +0.238  +0.500  +0.320  +0.319
  +4.0  +0.250  +0.500  +0.336  +0.334
  +3.6  +0.263  +0.500  +0.354  +0.349
  +3.2  +0.278  +0.500  +0.374  +0.363
  +2.9  +0.294  +0.500  +0.396  +0.377
  +2.6  +0.313  +0.500  +0.420  +0.390
  +2.2  +0.333  +0.500  +0.448  +0.403
  +2.0  +0.357  +0.500  +0.480  +0.415
  +1.7  +0.385  +0.500  +0.500  +0.426
  +1.4  +0.417  +0.500  +0.500  +0.437
  +1.2  +0.455  +0.500  +0.500  +0.446
  +1.0  +0.500  +0.500  +0.500  +0.455
  +0.8  +0.556  +0.500  +0.500  +0.464
  +0.6  +0.625  +0.500  +0.500  +0.471
  +0.5  +0.714  +0.500  +0.500  +0.478
  +0.4  +0.833  +0.500  +0.500  +0.484
  +0.2  +1.000  +0.500  +0.500  +0.489
  +0.2  +1.250  +0.500  +0.500  +0.493
  +0.1  +1.667  +0.500  +0.500  +0.496
  +0.0  +2.500  +0.500  +0.500  +0.498
  +0.0  +5.000  +0.500  +0.500  +0.500
  +0.0    +inf  +0.500  +0.500  +0.500
  +0.0  +5.000  +0.500  +0.500  +0.500
  +0.0  +2.500  +0.500  +0.500  +0.498
  +0.1  +1.667  +0.500  +0.500  +0.496
  +0.2  +1.250  +0.500  +0.500  +0.493
  +0.2  +1.000  +0.500  +0.500  +0.489
  +0.4  +0.833  +0.500  +0.500  +0.484
  +0.5  +0.714  +0.500  +0.500  +0.478
  +0.6  +0.625  +0.500  +0.500  +0.471
  +0.8  +0.556  +0.500  +0.500  +0.464
  +1.0  +0.500  +0.500  +0.500  +0.455
  +1.2  +0.455  +0.500  +0.500  +0.446
  +1.4  +0.417  +0.500  +0.500  +0.437
  +1.7  +0.385  +0.500  +0.500  +0.426
  +2.0  +0.357  +0.500  +0.480  +0.415
  +2.2  +0.333  +0.500  +0.448  +0.403
  +2.6  +0.312  +0.500  +0.420  +0.390
  +2.9  +0.294  +0.500  +0.396  +0.377
  +3.2  +0.278  +0.500  +0.374  +0.363
  +3.6  +0.263  +0.500  +0.354  +0.349
  +4.0  +0.250  +0.500  +0.336  +0.334
  +4.4  +0.238  +0.500  +0.320  +0.319
  +4.8  +0.227  +0.500  +0.306  +0.304
  +5.3  +0.217  +0.500  +0.292  +0.288
  +5.8  +0.208  +0.500  +0.280  +0.272
  +6.2  +0.200  +0.500  +0.269  +0.256
  +6.8  +0.192  +0.500  +0.259  +0.239
  +7.3  +0.185  +0.500  +0.249  +0.223
  +7.8  +0.179  +0.500  +0.240  +0.207
  +8.4  +0.172  +0.500  +0.232  +0.190
  +9.0  +0.167  +0.500  +0.224  +0.174
  +9.6  +0.161  +0.500  +0.217  +0.158
 +10.2  +0.156  +0.500  +0.210  +0.142
 +10.9  +0.152  +0.500  +0.204  +0.127
 +11.6  +0.147  +0.500  +0.198  +0.112
 +12.2  +0.143  +0.500  +0.192  +0.098
 +13.0  +0.139  +0.500  +0.187  +0.084
 +13.7  +0.135  +0.500  +0.182  +0.071
 +14.4  +0.132  +0.500  +0.177  +0.059
 +15.2  +0.128  +0.500  +0.172  +0.047
 +16.0  +0.125  +0.500  +0.168  +0.037
 +16.8  +0.122  +0.500  +0.164  +0.027
 +17.6  +0.119  +0.500  +0.160  +0.019
 +18.5  +0.116  +0.500  +0.156  +0.012
 +19.4  +0.114  +0.500  +0.153  +0.007
 +20.2  +0.111  +0.500  +0.149  +0.003
 +21.2  +0.109  +0.500  +0.146  +0.001
 +22.1  +0.106  +0.500  +0.143  +0.000
 +23.0  +0.104  +0.500  +0.140  +0.000
 +24.0  +0.102  +0.500  +0.137  +0.000
 +25.0  +0.100  +0.500  +0.135  +0.000


==> figs/a4_estim/weight_weight.txt <==
  -5.0  +0.200  +1.000  +0.269  +0.000
  -4.9  +0.204  +1.000  +0.274  +0.000
  -4.8  +0.208  +1.000  +0.280  +0.000
  -4.7  +0.213  +1.000  +0.286  +0.000
  -4.6  +0.217  +1.000  +0.292  +0.001
  -4.5  +0.222  +1.000  +0.299  +0.006
  -4.4  +0.227  +1.000  +0.306  +0.014
  -4.3  +0.233  +1.000  +0.313  +0.025
  -4.2  +0.238  +1.000  +0.320  +0.039
  -4.1  +0.244  +1.000  +0.328  +0.055
  -4.0  +0.250  +1.000  +0.336  +0.073
  -3.9  +0.256  +1.000  +0.345  +0.094
  -3.8  +0.263  +1.000  +0.354  +0.117
  -3.7  +0.270  +1.000  +0.364  +0.142
  -3.6  +0.278  +1.000  +0.374  +0.168
  -3.5  +0.286  +1.000  +0.384  +0.195
  -3.4  +0.294  +1.000  +0.396  +0.224
  -3.3  +0.303  +1.000  +0.408  +0.254
  -3.2  +0.312  +1.000  +0.420  +0.285
  -3.1  +0.323  +1.000  +0.434  +0.316
  -3.0  +0.333  +1.000  +0.448  +0.348
  -2.9  +0.345  +1.000  +0.464  +0.381
  -2.8  +0.357  +1.000  +0.480  +0.413
  -2.7  +0.370  +1.000  +0.498  +0.446
  -2.6  +0.385  +1.000  +0.517  +0.479
  -2.5  +0.400  +1.000  +0.538  +0.512
  -2.4  +0.417  +1.000  +0.560  +0.544
  -2.3  +0.435  +1.000  +0.585  +0.576
  -2.2  +0.455  +1.000  +0.611  +0.608
  -2.1  +0.476  +1.000  +0.640  +0.639
  -2.0  +0.500  +1.000  +0.673  +0.669
  -1.9  +0.526  +1.000  +0.708  +0.698
  -1.8  +0.556  +1.000  +0.747  +0.727
  -1.7  +0.588  +1.000  +0.791  +0.754
  -1.6  +0.625  +1.000  +0.841  +0.780
  -1.5  +0.667  +1.000  +0.897  +0.805
  -1.4  +0.714  +1.000  +0.961  +0.829
  -1.3  +0.769  +1.000  +1.000  +0.852
  -1.2  +0.833  +1.000  +1.000  +0.873
  -1.1  +0.909  +1.000  +1.000  +0.893
  -1.0  +1.000  +1.000  +1.000  +0.911
  -0.9  +1.111  +1.000  +1.000  +0.928
  -0.8  +1.250  +1.000  +1.000  +0.943
  -0.7  +1.429  +1.000  +1.000  +0.956
  -0.6  +1.667  +1.000  +1.000  +0.967
  -0.5  +2.000  +1.000  +1.000  +0.977
  -0.4  +2.500  +1.000  +1.000  +0.985
  -0.3  +3.333  +1.000  +1.000  +0.992
  -0.2  +5.000  +1.000  +1.000  +0.996
  -0.1 +10.000  +1.000  +1.000  +0.999
  +0.0    +inf  +1.000  +1.000  +1.000
  +0.1 +10.000  +1.000  +1.000  +0.999
  +0.2  +5.000  +1.000  +1.000  +0.996
  +0.3  +3.333  +1.000  +1.000  +0.992
  +0.4  +2.500  +1.000  +1.000  +0.985
  +0.5  +2.000  +1.000  +1.000  +0.977
  +0.6  +1.667  +1.000  +1.000  +0.967
  +0.7  +1.429  +1.000  +1.000  +0.956
  +0.8  +1.250  +1.000  +1.000  +0.943
  +0.9  +1.111  +1.000  +1.000  +0.928
  +1.0  +1.000  +1.000  +1.000  +0.911
  +1.1  +0.909  +1.000  +1.000  +0.893
  +1.2  +0.833  +1.000  +1.000  +0.873
  +1.3  +0.769  +1.000  +1.000  +0.852
  +1.4  +0.714  +1.000  +0.961  +0.829
  +1.5  +0.667  +1.000  +0.897  +0.805
  +1.6  +0.625  +1.000  +0.841  +0.780
  +1.7  +0.588  +1.000  +0.791  +0.754
  +1.8  +0.556  +1.000  +0.747  +0.727
  +1.9  +0.526  +1.000  +0.708  +0.698
  +2.0  +0.500  +1.000  +0.673  +0.669
  +2.1  +0.476  +1.000  +0.640  +0.639
  +2.2  +0.455  +1.000  +0.611  +0.608
  +2.3  +0.435  +1.000  +0.585  +0.576
  +2.4  +0.417  +1.000  +0.560  +0.544
  +2.5  +0.400  +1.000  +0.538  +0.512
  +2.6  +0.385  +1.000  +0.517  +0.479
  +2.7  +0.370  +1.000  +0.498  +0.446
  +2.8  +0.357  +1.000  +0.480  +0.413
  +2.9  +0.345  +1.000  +0.464  +0.381
  +3.0  +0.333  +1.000  +0.448  +0.348
  +3.1  +0.323  +1.000  +0.434  +0.316
  +3.2  +0.312  +1.000  +0.420  +0.285
  +3.3  +0.303  +1.000  +0.408  +0.254
  +3.4  +0.294  +1.000  +0.396  +0.224
  +3.5  +0.286  +1.000  +0.384  +0.195
  +3.6  +0.278  +1.000  +0.374  +0.168
  +3.7  +0.270  +1.000  +0.364  +0.142
  +3.8  +0.263  +1.000  +0.354  +0.117
  +3.9  +0.256  +1.000  +0.345  +0.094
  +4.0  +0.250  +1.000  +0.336  +0.073
  +4.1  +0.244  +1.000  +0.328  +0.055
  +4.2  +0.238  +1.000  +0.320  +0.039
  +4.3  +0.233  +1.000  +0.313  +0.025
  +4.4  +0.227  +1.000  +0.306  +0.014
  +4.5  +0.222  +1.000  +0.299  +0.006
  +4.6  +0.217  +1.000  +0.292  +0.001
  +4.7  +0.213  +1.000  +0.286  +0.000
  +4.8  +0.208  +1.000  +0.280  +0.000
  +4.9  +0.204  +1.000  +0.274  +0.000
  +5.0  +0.200  +1.000  +0.269  +0.000

